Causally consistent dynamic slicing

We offer a lattice-theoretic account of dynamic slicing for {\pi}-calculus, building on prior work in the sequential setting. For any run of a concurrent program, we exhibit a Galois connection relating forward slices of the start configuration to backward slices of the end configuration. We prove that, up to lattice isomorphism, the same Galois connection arises for any causally equivalent execution, allowing an efficient concurrent implementation of slicing via a standard interleaving semantics. Our approach has been formalised in the dependently-typed language Agda.

==> example/notes.txt <==
Pi calculus encodings/features that we could make use of:

* Polyadic communication (encoded via private channel)
* Name used to "control" replication (private name, local sub-agent)
* Explicit recursive definitions (encoded via replication, private name, and send)
* Sequential composition (encoded via private channel and parallel composition)
* Linking operator (how does this relate to sequential composition?)
* Sigmas for iterated choice

Aspects of the backward slicing rules to demonstrate:

* Backwards slicing reflects epsilon
* Input - retain some part of the body of the input -> retain that there was an input
* Output - similar to input
* Choice - always discard non-taken branch
* Parallel - not much to say?
* Communication:
  * retain only the tau -> can discard the communicated name
  * retain the parallel -> retain the LUB of the communicated name
* Extrusion initiation of y:
  * retain anything at all -> retain the fact that the original output was of y
* Extrusion capture:
  * retain the tau action -> retain the parallel
  * retain the fact that there was a capture -> retain the send and receive
* Extrusion propagation:
  * retain propagated action -> retain the propagation
* Replication
  * retain anything at all -> will recover the parallel (by reflection of epsilon)

Other observations/thoughts:

* How to add transition and slicing rules for high-level features above (and show to be admissible)?
* Mobility of processes is emulated by mobility of names
* Sorts could be useful for explaining the examples, although we wouldn't enforce them statically
* Specify our system as a set of defining equations, one for each (possibly recursive) state
* Should allow us to include state machines like stacks, queues in the example
* Flowgraph diagram could also be useful
* Could we diagnose why an implementation fails to meet its specification? (e.g. buff = cell <> cell <> ...)
* Forward slicing as well as backward?
* Differential slicing probably needed (calculated manually)
* Goal: exhibit a buggy system, and then diagnose via multiple slicing steps (algorithmic debugging)

Problem domain ideas:

* Online taxi reservation via smart phone
* Cloud-based source control system
* Online dating (with locality, maybe?)
* Scientific computing or map-reduce style problem
* Amazon-style 'stateless session' architecture

Concurrency bug ideas:

* Deadlock (e.g. in scheduler)
* Livelock (but need to find out what it is first :)
* Undesirable race
* Observable non-determinism when synchronisation should determinise

Scheduler example thoughts:

* Relevant to scientific computing? (lots of identical parallel tasks is the MPI setup, no?)

Agda TODOs

* Will we want that slicing does indeed commute with permutation of concurrent transitions?

